Generating Tokenizers with Flat Automata

We introduce flat automata for automatic generation of tokenizers. Flat automata are a simple representation of standard finite automata. Using the flat representation, automata can be easily constructed, combined and printed. Due to the use of border functions, flat automata are more compact than standard automata in the case where intervals of characters are attached to transitions, and the standard algorithms on automata are simpler. We give the standard algorithms for tokenizer construction with automata, namely construction using regular operations, determinization, and minimization. We prove their correctness. The algorithms work with intervals of characters, but are not more complicated than their counterparts on single characters. It is easy to generate C++ code from the final deterministic automaton. All procedures have been implemented in C++ and are publicly available. The implementation has been used in applications and in teaching.

==> ictac/ictac_abstract.txt <==

Abstract	
The first stage of compilation is always the tokenizer. The tokenizer cuts the source code, which is just a sequence of characters, into substrings and classifies them. The resulting pairs of classifications and substrings are the input of the next stage, the parser. The theory of tokenizing is well-understood and there are many good tools available that make the creation of tokenizers nearly automatic.

Nevertheless, we think that improvements are possible in this important subject. We introduce an improved way of representing finite automata, which we believe is new. It is elegant, easy to use in teaching or debugging, and it can cope with alphabets that are too large to put in tables.

We provide an implementation that is simple and easy to use. In the first stage, the user creates a tokenizer from regular expressions in code. The resulting tokenizer can be used immediately. When testing is complete, it can be translated into compilable code and the regular expressions can be replaced by the code generated. In this way, quick prototyping is combined with efficient permanent use.



